Combing for Credentials: Active Pattern Extraction from Smart Reply

Pre-trained large language models, such as GPT\nobreakdash-2 and BERT, are often fine-tuned to achieve state-of-the-art performance on a downstream task. One natural example is the ``Smart Reply'' application where a pre-trained model is tuned to provide suggested responses for a given query message. Since the tuning data is often sensitive data such as emails or chat transcripts, it is important to understand and mitigate the risk that the model leaks its tuning data. We investigate potential information leakage vulnerabilities in a typical Smart Reply pipeline. We consider a realistic setting where the adversary can only interact with the underlying model through a front-end interface that constrains what types of queries can be sent to the model. Previous attacks do not work in these settings, but require the ability to send unconstrained queries directly to the model. Even when there are no constraints on the queries, previous attacks typically require thousands, or even millions, of queries to extract useful information, while our attacks can extract sensitive data in just a handful of queries. We introduce a new type of active extraction attack that exploits canonical patterns in text containing sensitive data. We show experimentally that it is possible for an adversary to extract sensitive user information present in the training data, even in realistic settings where all interactions with the model must go through a front-end that limits the types of queries. We explore potential mitigation strategies and demonstrate empirically how differential privacy appears to be a reasonably effective defense mechanism to such pattern extraction attacks.

==> dave-notes.txt <==

Title is a bit long - do we need the "Data Pattern" - maybe just
"Active Extraction Attacks
on Language Generators"

Abstract:

"large pre-trained language model checkpoints," - need the
"checkpoints" (language models)

"One natural example is the Smart Reply application" - is "Smart
Reply" a specific application (in which case we should say something
like "the Smart Reply functionality provided by Google?")? Otherwise,
it seems strange to be discussing it as a general idea, but
capitalizing like the name of a specific product. (After reading
Section 2, I'm still not sure which we mean, but think we want to be
specific about the real-world system that was evaluated, and then
write that it is representative of a large class of applications.)

"We further analyse the privacy impact of specific components, e.g.
the decoding strategy, pertained to this application through our
attack settings." - this sentence is confusing, can we say something
like "We further analyze the privacy impact of different components,
and find that leakage is particularly sensitive to [the decoding
strategy?]."

1 Introduction
==============

"Their key success is attributed to their" => "Their key success is
their ability ..." or "Their success is attributed ..." or "The key to
their success ..."

"tech companies" => "companies"

"such as Smart Reply, smart compose, etc." - this use suggests "Smart
Reply" as a specific products, and other names for this functionality
- or is the intent to describe different types of products built using
the language models?

"On the other hand, researchers have been investigating information
leakage from these models." => "Researchers have demonstrated that one
risk of these models is that they can leak sensitive information." (or
combine this and next sentence into one)

"severe privacy vulnerability" => "severe privacy risks"

"is vastly understudied" => "is not yet well understood"

"be as diverse as possible" => "be as disparate as possible"

"typical Smart Reply" - mentioned before, but need to resolve what we
mean by "Smart Reply". Shouldn't be talking about "typical" if we mean
one specific thing; if we mean a broad type of applications, shouldn't
be using Google's product term

"the sensitive user identifiers such as names, phone numbers, etc. are
filtered" => "personally identifiable information such as names ...
is" (if we do mean PII specifically, not just any sensitive
information)

" it is trivial for a malicious user to insert a few specially crafted
poison points in its own dataset that will contribute to the training
data." -I'm not so sure it is really trivial, since data may be
sampled from large pool. Maybe, "a malicious user may be able to
insert some crafted poisoning data into the training dataset".

"We observe that such an malicious attacker can force the model to
leak sensitive information about its training data at the inference
time." - this sounds like an attack on itself? Need to be clear that
attack can be targeted to reveal sensitive text of other individuals
in training dataset.

The distinction between the black-box and grey-box attacks isn't clear
to me here, and these names may be misleading. Is the difference just
whether attacker can view (1) model suggestions, or (2) model
suggestions with per-token probabilities? I think the question of how
many versions of the model are available to the attacker is orthogonal
to what they can see about its inference outputs (and I don't think
either model is assuming any direct access to model parameters, etc.)

"This is also evidenced in Table 1 " => "Table 1 summarizes our
results, showing that ..." [I don't think this is the most compelling
highlight result, since we don't know what "data proxies" mean here,
or how to count them, and the prose says 32 to 13 but I don't see how
to map that to table. I see 37.0 for Password/Black-Box for GPT-2
unprotected, which seems like the highlight result. Can we explain in
the introduction prose what this means and how it relates to the
described attack? (Seems odd that gray-box results for this are worse,
since I thought has strictly more information.)

It would be really helpful in the introduction to have a diagram that
illustrates the threat model, and what happens in a successful attack.
(Figure 1 helps a lot, and could be moved to Intro, but would be
better if some illustrative examples were added.) Also, Fig 1 could
better capture difference between model knowledge of the two
adversaries (I think "black box" has access to M_1 in the figure,
"grey box" has access to M_0 and M_1?)

2 Smart Reply Model
===================

If we're talking about Google's Smart Reply, be clear and specific; if
not, use a generic name.

"In inference time" => "At inference time"

3 Data Extraction Attack
========================

"model training / fine- tuning process" - don't like the use of "/" -
do we mean one or both of these?

"the assumption of an active adversary" - I think you mean the
poisoning assumption? Just being able to send queries would be enough
to be active (as opposed to passive) adversary.

"adversary can conveniently poison their own data that will be used
for training" - this is strange wording. The adversary fully controls
their own data, so can craft all of that data to be whatever they want
(other than any constraints about getting it into the learning
system).

"such as smart compose and smart assistant"

This has a clearer (and I think a bit contradictory, at least to how I
interpreted it) statement of the two threat models than the
Introduction. Can the value of having access to the checkpoint be
separated from value of getting probabilities?

"poison points" => "poisoning points" (or  just "poisons" but not
"poison points")

"the poison message" => this is the "trigger message", the poisoning
points are crafted to make it some the trigger message results in the
targeted information disclosure. Using this terminology can help with
the paragraphs about "multiple similar queries", etc. The idea is that
there is a set of trigger messages that may be used to extract the
sensitive data, but the training set needs to be poisoned to enable
this.

" he/she" => "they" (I think we've gotten to the point where singular
ungendered they is widely acceptable and better than using slashes)

Algorithm 1 pseudocode could be simplified and cleaned up. Using c $-<
{0, 1, 2, 3} and then mapping these numbers to different actions is
harder to follow than just,
c $-< { insert, delete, replace, repeat }
especially with the actual number sampling on line 18.

I'm surprised this trigger query searching is non-interactive - is
there a reason to produce the full set of queries first, rather than
to try queries one at a time and use responses to direct search more
usefully?

Notation in pseudocode makes queries look like a set, but it needs to
be a multiset, and like 23 comment is incorrect (assuming the
repetition means what I think it means).

Is there a reason not to consider the adversary with black-box (no
probabilities) access to both M_0 and M_1? This seems like a realistic
and interesting case to me, and can infer about probabilities from the
multiple queries and response orders.

4 Experimental Setup
====================

Can we justify the choices here? Based on known systems, other work,
best guesses, etc.?

I find use of "proxy" here a bit unusual, but can't think of a better
term now. "Canary" is used a lot in model memorization work, but we
want to distinguish from that.

Add label for first column in Table 2
"Message" => "Trigger"

Can this table some examples of poisoning points corresponding to each
trigger message, and desired responses? From this, it is hard to
understand how targeted the attack it.

4.2 - for the experimental tests, can we give a more explicit scenario
for attacker's goal for these? Is goal to learn a particular email
address used by a particular victim, in which case, how does adversary
know that they are learning this when training data contains many
different users? Similar for the passwords, is goal to learn a
particular user's password for a particular account, or just to learn
common used passwords? (The latter doesn't seem very interesting,
since many available lists.)
The last example gets a this some - if able to do that successfully,
make this the main one, and the others are experiments to understand
it.

"Each of the 100 proxies are inserted" => "Each of the 100 proxies is inserted"

Would be helpful to give some send of training cost for the
experiments - this may justify some of the decisions to limit size of
experiments.

5 Extracting Sensitive Data Proxies
===================================

Section => "Extracting Sensitive Data"

" that take advantage of the memorization capacity of generative
language models" => cut

"Increasing the number of queries beyond a certain point has
diminishing returns, and hence we only report the results for up to 20
queries." - this suggests the algorithm for generating queries isn't
necessary (or at least doesn't need to be this complicated - with 20
queries, most paths through this are not included). Maybe it is worth
looking in more detail about which trigger query variations are
useful?

Was the beam search strategy described earlier? I think this is first
mention, but it seems like part of attack design, not something to
introduce in experimental results. I'm confused by the description
here since it sounds like you have probability information, which I
thought isn't included in black-box threat model.

"reveals the least number of" => "reveals the fewest"

Figure 4 compares a lot of different things (but with a relatively
small number of data points - are they only for 1, 5, 10, and 20, so
just drawing lines between these?), so is hard to interpret.
Maybe a table would be more effective, unless there are more data points?

Are there any results on how often the extracted credentials are
correct? This is counting extractions based on ground truth
correctness, but would it be so obvious to an adversary when they have
extracted?

5.2 - seems like there should be more to say about this, especially on
the attacks ability to extract ID+PW, which seems like the real
security risk and is impressive (although requiring 10 insertions
seems unlikely).

Is there a reason to just consider 1, 5, 10 insertions? Most likely
case is 2 (both sender and recipients data end up in model). But,
could also consider cases with main insertions.

Any way to quantify how risk varies with content? (e.g.,
size/compexity of ID, PW)

6 Evaluating Possible Defenses
==============================

Fig 7 - big figure to show 2 data points

Isn't most obvious defense cleaning the training data of obvious PII?

7 Related Work
==============

This reads a bit like a list of works, but doesn't make a clear enough
distinction for how this work relates. Is this work different from,
say [37] or [9], because we have a different threat model or because
we are using a different extraction method? Are our results, in terms
of severity of risk and feasibility of attack, consistent with
previous works, or are we showing something different?

Second paragraph suggests main difference is that we are assuming a
stronger threat model, with poisoning capability for adversary. This
should mean that we show more severe privacy risk - can we compare in
a way that makes this more clear? (Much of this should be in
introduction, not left until section 7).


==> rebuttal.txt <==
https://docs.google.com/document/d/1ESaDMOweKT91modp6sVMfNOqF1gDXitvRBIsdSN_pVg/edit


==> sam-checks.txt <==
1. Check for consistency of potentially hyphenated phrases such as "pretraining", "finetuning", "email ids", "GPT-2" vs "GPT2" etc.
2. Check for case consistency of application names such as Smart Reply, Smart Compose.
3. Spell Check
4. Figure legend check
5. When is the first time we introduce message response pairs in the text? Provide an example.
6. Check the capitalization in the references. Why are hyperrefs in the references not showing?
7. Check that we have references for the models used in the paper (Bert2Bert, GPT-2)...

